Autoencoding Neural Networks as Musical Audio Synthesizers

A method for musical audio synthesis using autoencoding neural networks is proposed. The autoencoder is trained to compress and reconstruct magnitude short-time Fourier transform frames. The autoencoder produces a spectrogram by activating its smallest hidden layer, and a phase response is calculated using real-time phase gradient heap integration. Taking an inverse short-time Fourier transform produces the audio signal. Our algorithm is light-weight when compared to current state-of-the-art audio-producing machine learning algorithms. We outline our design process, produce metrics, and detail an open-source Python implementation of our model.

==> dafx.txt <==
%examples of reference to a book
@book{Mitra:Kaiser:1993:DSP:handbook,
	 Editor = {S.~K. Mitra and J.~F. Kaiser},
	 Title = {Handbook for Digital Signal Processing},
	 Publisher = {J. Wiley {\&} Sons},
         Address = {New York, NY, USA},
	 Year = {1993}
 }
 
 @book{Haykin:1991:adaptive:filter,
	Author = {Simon Haykin},
	Title = {Adaptive Filter Theory},
	Publisher = {Prentice Hall},
	Address = {Englewood Cliffs, NJ, USA},
	Edition = {Second},
	Year = 1991}

%example of reference to a book chapter
@inbook{Serra:1996:sms,
	Author = {X. Serra},
	Chapter = {Musical Sound Modeling with Sinusoids plus Noise},
	Publisher = {G. D. Poli, A. Picialli, S. T. Pope, and C. Roads Eds. Swets \& Zeitlinger},
        Address = {Lisse, Switzerland},
	Title = {Musical Signal Processing},
	Pages = {91--122}, 
	Year = {1996}}

%example of reference to a journal paper
@article{Moorer:2000:AES:audio:millenium,
	Author = {James A. Moorer},
	Title = {Audio in the new millennium},
	Journal = {J. Audio Eng. Soc.},
	Volume = 48,
	Number = 5,
	Year = 2000,
	Month = may,
	Pages = {490--498}}


%example of reference to a proceedings paper
@InProceedings{Nackaerts:2001:ICMC,
  Author = 	 {A. Nackaerts and B. {De Moor} and R. Lauwereins},
  Title = 	 {Parameter estimation for dual-polarization plucked string models},
  Booktitle = 	 {Proc. Intl. Computer Music Conf.},
  Pages = 	 {203--206},
  Year = 	 {2001},
  Address = 	 {Havana, Cuba},
  Month = 	 {Sept. 17-23,}}

%example of reference to a proceeding paper
@inproceedings{Arfib:1998:DAFx,
	Author = {D. Arfib},
	Booktitle = {Proc. Digital Audio Effects (DAFx-98)},
	Title = {Different ways to write digital audio effects programs},
	Pages = {188--91}, 
	Year = {1998},
        Address = {Barcelona, Spain}, 
        Month = {Nov. 19-21,}}

%example of reference to a technical report
@techreport{Askenfelt:1976:automatic:transcription,
	Author = {A. Askenfelt},
	Title = {Automatic notation of played music (status report)},
	Institution = {{STL-QPSR, Vol. 1, pp. 1--11}},
	Year = {1976}}

%example of reference to a master thesis
@mastersthesis{Egozy:1995:MIT:features:gesture,
	Author = {E.~B. Egozy}, 
	title = {Deriving musical control features from a real-time timbre analysis of the clarinet},
	School = {Massachusetts Institute of Technology}, 
	Year = {1995}}

%example of reference to a PhD thesis
@phdthesis{Dutilleux:1991,
	Author = {P. Dutilleux},
	School = {University of Aix-Marseille II},
	Title = {Vers la machine \`a sculpter le son, modification en temps-r\'eel des caract\'eristiques fr\'equentielles et temporelles des sons},
	Year = {1991}}

%example of reference to a web page
@unpublished{Fitz:Haken:2003:Web:morphing:loris,
	Author = {K. Fitz and L. Haken},
	Title = {{Current Research in Real-time Sound Morphing}}, 
	note = {Available at \href{http://www.cerlsoundgroup.org/RealTimeMorph/}{http://www.cerlsoundgroup\allowbreak .org/\allowbreak RealTimeMorph/}},
	Year = {accessed March 08, 2006}}

